Elemental Abundances of M Dwarfs Based on High-Resolution Near-Infrared Spectra: Verification by Binary Systems

M dwarfs are prominent targets of planet search projects, and their chemical composition is crucial to understanding the formation process or interior of orbiting exoplanets. However, measurements of elemental abundances of M dwarfs have been limited due to difficulties in the analysis of their optical spectra. We conducted a detailed chemical analysis of five M dwarfs (T_eff ~3200--3800 K), which form binary systems with G/K-type stars, by performing a line-by-line analysis based on high-resolution (R ~80,000) near-infrared (960--1710 nm) spectra obtained with CARMENES. We determined the chemical abundances of eight elements (Na, Mg, K, Ca, Ti, Cr, Mn, and Fe), which are in agreement with those of the primary stars within measurement errors (~0.2 dex). Through the analysis process, we investigated the unique behavior of atomic lines in a cool atmosphere. Most atomic lines are sensitive to changes in abundance not only of the corresponding elements but also of other elements, especially dominant electron donors such as Na and Ca. The Ti I lines show a negative correlation with the overall metallicity at T_eff < 3400 K due to the consumption of neutral titanium by the formation of TiO molecules. These findings indicate that to correctly estimate the overall metallicity or the abundance of any element, we need to determine the abundances of other individual elements consistently.

==> 00README.XXX.txt <==
nohypertex

==> supplementary data/README.txt <==
1. title of paper
 Elemental Abundances of M dwarfs Based on High-resolution Near-infrared Spectra (Ishikawa+ 2020)
2. name of authors
 Ishikawa H.T., Aoki W., Kotani T., Kuzuhara M., Omiya M., Reiners A., Zechmeister M.
3. a brief description
 Measured equivalent widths in units of [pm]
================================================================================

 Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
   Bytes Format  Units    Label    Explanations
--------------------------------------------------------------------------------
   1-5    A5     ---     Species    Species name
   6-15   F10.4  nm      lambda     Wavelength in vacuum of the line center
  16-22   F7.4   pm      HD233153   Equivalent widths measured for HD 233153
  23-29   F7.4   pm      HD154363B  Equivalent widths measured for HD 154363B
  30-36   F7.4   pm      BXCet      Equivalent widths measured for BX Cet
  37-43   F7.4   pm      G102-4     Equivalent widths measured for G 102-4
  44-50   F7.4   pm      rho01CncB  Equivalent widths measured for rho01 Cnc B
  51-57   F7.4   pm      BD-022198  Equivalent widths measured for BD-02 2198
--------------------------------------------------------------------------------


==> supplementary data/table3.dat <==
Na I  1074.9393   0.00   2.27   0.00   0.00   0.00   4.68
Na I  1083.7814   0.00   4.99  14.14  16.15  25.08   7.03
Na I  1268.2639  30.97   0.00   0.00   0.00   0.00   0.00
Mg I  1183.1409  98.28 106.90  57.98  65.08  52.86 114.30
K I   1177.2861  17.52  19.71   0.00  50.90   0.00  26.51
K I   1177.6061   0.00   0.00   0.00 119.30   0.00   0.00
K I   1243.5675  27.63  24.99  51.23   0.00   0.00  32.84
Ca I  1034.6654 103.70  82.63   0.00   0.00   0.00  98.95
Ca I  1195.9227   0.00   6.84   0.00   0.00   0.00  12.48
Ca I  1281.9551  21.85   0.00  20.16   0.00  22.04   0.00
Ca I  1282.7375  15.36   8.78  11.34   0.00  12.90  18.24
Ca I  1283.0568   6.78   4.63   5.00   0.00   7.30   7.34
Ca I  1291.2601   9.65   0.00   0.00   0.00   0.00   0.00
Ca I  1303.7119  13.93  10.52   0.00  11.19  11.55  15.18
Ca I  1306.1457   3.55   2.96   0.00   2.45   3.31   3.46
Ti I   967.8197  51.90  44.03  47.25  59.65  45.42  51.29
Ti I   969.1530   0.00   0.00   0.00  33.29   0.00   0.00
Ti I   972.1626  14.65  11.89  12.02   0.00  14.20  14.73
Ti I   973.1075   0.00   0.00   0.00  42.84  32.81   0.00
Ti I   974.6277   0.00   0.00   0.00  40.96   0.00   0.00
Ti I   977.2980  25.06  22.87  25.54  23.00  23.96  26.39
Ti I   979.0372   0.00  27.21   0.00   0.00   0.00  30.08
Ti I   983.4836   0.00   9.44   7.61   4.54   6.29   0.00
Ti I  1000.5831   8.43   5.00   3.99   2.88   0.00   6.90
Ti I  1005.1583   0.00   6.80   5.79   0.00   0.00   0.00
Ti I  1039.9651  25.15  26.02  28.36  33.42  30.11  27.34
Ti I  1058.7533  24.98  26.44  25.66  28.47  25.04  27.39
Ti I  1066.4544  25.39  24.30  24.91  25.67  25.00  25.54
Ti I  1077.7818  14.18   9.27  12.79   0.00   0.00  15.05
Ti I  1178.3767   0.00   0.00   6.29   5.37   6.73   0.00
Ti I  1180.0415   8.68   0.00   7.57   0.00   6.96   0.00
Ti I  1189.6132  13.38   0.00   0.00  14.95  11.56  13.93
Ti I  1281.4983   9.37   6.09   5.30   0.00   5.74   0.00
Ti I  1282.5180   0.00  26.36  25.36  26.18  25.04   0.00
Ti I  1292.3433   6.17   0.00   0.00   0.00   0.00   0.00
Cr I  1080.4319   4.37   0.00   0.00   1.60   2.21   4.36
Cr I  1082.4625   4.63   2.10   1.98   0.00   0.00   0.00
Cr I  1291.3622  10.68   0.00   0.00   0.00   0.00  12.66
Cr I  1294.0559   0.00   3.92   3.85   0.00   0.00  10.03
Mn I  1290.3289  44.08  23.85   0.00  28.83   0.00  41.86
Mn I  1297.9459  17.66   0.00  10.66  12.25  12.65   0.00
Fe I  1038.1843   5.27   2.38   2.03   0.00   2.45   4.26
Fe I  1039.8643  10.61   6.28   7.32   6.76   9.13  11.84
Fe I  1061.9630   1.99   0.00   0.00   0.00   0.00   1.78
Fe I  1078.6004   6.41   3.81   3.23   0.00   4.62   6.33
Fe I  1088.4739   4.19   0.00   0.00   0.00   0.00   0.00
Fe I  1089.9284   4.02   2.39   0.00   3.38   2.65   7.06
Fe I  1142.5447  20.96  16.35   0.00   0.00   0.00   0.00
Fe I  1161.0750  35.89  26.66   0.00   0.00   0.00   0.00
Fe I  1164.1446   0.00  28.31   0.00   0.00   0.00   0.00
Fe I  1178.6490  27.76   0.00   0.00   0.00   0.00   0.00
Fe I  1256.0432   7.66   3.59   0.00   0.00   0.00   0.00
Fe I  1288.3289   0.00  10.87   8.47   0.00  10.85   0.00

